The LDBC Social Network Benchmark

The Linked Data Benchmark Council's Social Network Benchmark (LDBC SNB) is an effort intended to test various functionalities of systems used for graph-like data management. For this, LDBC SNB uses the recognizable scenario of operating a social network, characterized by its graph-shaped data. LDBC SNB consists of two workloads that focus on different functionalities: the Interactive workload (interactive transactional queries) and the Business Intelligence workload (analytical queries). This document contains the definition of both workloads. This includes a detailed explanation of the data used in the LDBC SNB, a detailed description for all queries, and instructions on how to generate the data and run the benchmark with the provided software.

==> LICENSE.txt <==

                                 Apache License
                           Version 2.0, January 2004
                        http://www.apache.org/licenses/

   TERMS AND CONDITIONS FOR USE, REPRODUCTION, AND DISTRIBUTION

   1. Definitions.

      "License" shall mean the terms and conditions for use, reproduction,
      and distribution as defined by Sections 1 through 9 of this document.

      "Licensor" shall mean the copyright owner or entity authorized by
      the copyright owner that is granting the License.

      "Legal Entity" shall mean the union of the acting entity and all
      other entities that control, are controlled by, or are under common
      control with that entity. For the purposes of this definition,
      "control" means (i) the power, direct or indirect, to cause the
      direction or management of such entity, whether by contract or
      otherwise, or (ii) ownership of fifty percent (50%) or more of the
      outstanding shares, or (iii) beneficial ownership of such entity.

      "You" (or "Your") shall mean an individual or Legal Entity
      exercising permissions granted by this License.

      "Source" form shall mean the preferred form for making modifications,
      including but not limited to software source code, documentation
      source, and configuration files.

      "Object" form shall mean any form resulting from mechanical
      transformation or translation of a Source form, including but
      not limited to compiled object code, generated documentation,
      and conversions to other media types.

      "Work" shall mean the work of authorship, whether in Source or
      Object form, made available under the License, as indicated by a
      copyright notice that is included in or attached to the work
      (an example is provided in the Appendix below).

      "Derivative Works" shall mean any work, whether in Source or Object
      form, that is based on (or derived from) the Work and for which the
      editorial revisions, annotations, elaborations, or other modifications
      represent, as a whole, an original work of authorship. For the purposes
      of this License, Derivative Works shall not include works that remain
      separable from, or merely link (or bind by name) to the interfaces of,
      the Work and Derivative Works thereof.

      "Contribution" shall mean any work of authorship, including
      the original version of the Work and any modifications or additions
      to that Work or Derivative Works thereof, that is intentionally
      submitted to Licensor for inclusion in the Work by the copyright owner
      or by an individual or Legal Entity authorized to submit on behalf of
      the copyright owner. For the purposes of this definition, "submitted"
      means any form of electronic, verbal, or written communication sent
      to the Licensor or its representatives, including but not limited to
      communication on electronic mailing lists, source code control systems,
      and issue tracking systems that are managed by, or on behalf of, the
      Licensor for the purpose of discussing and improving the Work, but
      excluding communication that is conspicuously marked or otherwise
      designated in writing by the copyright owner as "Not a Contribution."

      "Contributor" shall mean Licensor and any individual or Legal Entity
      on behalf of whom a Contribution has been received by Licensor and
      subsequently incorporated within the Work.

   2. Grant of Copyright License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      copyright license to reproduce, prepare Derivative Works of,
      publicly display, publicly perform, sublicense, and distribute the
      Work and such Derivative Works in Source or Object form.

   3. Grant of Patent License. Subject to the terms and conditions of
      this License, each Contributor hereby grants to You a perpetual,
      worldwide, non-exclusive, no-charge, royalty-free, irrevocable
      (except as stated in this section) patent license to make, have made,
      use, offer to sell, sell, import, and otherwise transfer the Work,
      where such license applies only to those patent claims licensable
      by such Contributor that are necessarily infringed by their
      Contribution(s) alone or by combination of their Contribution(s)
      with the Work to which such Contribution(s) was submitted. If You
      institute patent litigation against any entity (including a
      cross-claim or counterclaim in a lawsuit) alleging that the Work
      or a Contribution incorporated within the Work constitutes direct
      or contributory patent infringement, then any patent licenses
      granted to You under this License for that Work shall terminate
      as of the date such litigation is filed.

   4. Redistribution. You may reproduce and distribute copies of the
      Work or Derivative Works thereof in any medium, with or without
      modifications, and in Source or Object form, provided that You
      meet the following conditions:

      (a) You must give any other recipients of the Work or
          Derivative Works a copy of this License; and

      (b) You must cause any modified files to carry prominent notices
          stating that You changed the files; and

      (c) You must retain, in the Source form of any Derivative Works
          that You distribute, all copyright, patent, trademark, and
          attribution notices from the Source form of the Work,
          excluding those notices that do not pertain to any part of
          the Derivative Works; and

      (d) If the Work includes a "NOTICE" text file as part of its
          distribution, then any Derivative Works that You distribute must
          include a readable copy of the attribution notices contained
          within such NOTICE file, excluding those notices that do not
          pertain to any part of the Derivative Works, in at least one
          of the following places: within a NOTICE text file distributed
          as part of the Derivative Works; within the Source form or
          documentation, if provided along with the Derivative Works; or,
          within a display generated by the Derivative Works, if and
          wherever such third-party notices normally appear. The contents
          of the NOTICE file are for informational purposes only and
          do not modify the License. You may add Your own attribution
          notices within Derivative Works that You distribute, alongside
          or as an addendum to the NOTICE text from the Work, provided
          that such additional attribution notices cannot be construed
          as modifying the License.

      You may add Your own copyright statement to Your modifications and
      may provide additional or different license terms and conditions
      for use, reproduction, or distribution of Your modifications, or
      for any such Derivative Works as a whole, provided Your use,
      reproduction, and distribution of the Work otherwise complies with
      the conditions stated in this License.

   5. Submission of Contributions. Unless You explicitly state otherwise,
      any Contribution intentionally submitted for inclusion in the Work
      by You to the Licensor shall be under the terms and conditions of
      this License, without any additional terms or conditions.
      Notwithstanding the above, nothing herein shall supersede or modify
      the terms of any separate license agreement you may have executed
      with Licensor regarding such Contributions.

   6. Trademarks. This License does not grant permission to use the trade
      names, trademarks, service marks, or product names of the Licensor,
      except as required for reasonable and customary use in describing the
      origin of the Work and reproducing the content of the NOTICE file.

   7. Disclaimer of Warranty. Unless required by applicable law or
      agreed to in writing, Licensor provides the Work (and each
      Contributor provides its Contributions) on an "AS IS" BASIS,
      WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or
      implied, including, without limitation, any warranties or conditions
      of TITLE, NON-INFRINGEMENT, MERCHANTABILITY, or FITNESS FOR A
      PARTICULAR PURPOSE. You are solely responsible for determining the
      appropriateness of using or redistributing the Work and assume any
      risks associated with Your exercise of permissions under this License.

   8. Limitation of Liability. In no event and under no legal theory,
      whether in tort (including negligence), contract, or otherwise,
      unless required by applicable law (such as deliberate and grossly
      negligent acts) or agreed to in writing, shall any Contributor be
      liable to You for damages, including any direct, indirect, special,
      incidental, or consequential damages of any character arising as a
      result of this License or out of the use or inability to use the
      Work (including but not limited to damages for loss of goodwill,
      work stoppage, computer failure or malfunction, or any and all
      other commercial damages or losses), even if such Contributor
      has been advised of the possibility of such damages.

   9. Accepting Warranty or Additional Liability. While redistributing
      the Work or Derivative Works thereof, You may choose to offer,
      and charge a fee for, acceptance of support, warranty, indemnity,
      or other liability obligations and/or rights consistent with this
      License. However, in accepting such obligations, You may act only
      on Your own behalf and on Your sole responsibility, not on behalf
      of any other Contributor, and only if You agree to indemnify,
      defend, and hold each Contributor harmless for any liability
      incurred by, or claims asserted against, such Contributor by reason
      of your accepting any such warranty or additional liability.

   END OF TERMS AND CONDITIONS

   APPENDIX: How to apply the Apache License to your work.

      To apply the Apache License to your work, attach the following
      boilerplate notice, with the fields enclosed by brackets "[]"
      replaced with your own identifying information. (Don't include
      the brackets!)  The text should be enclosed in the appropriate
      comment syntax for the file format. We also recommend that a
      file or class name and description of purpose be included on the
      same "printed page" as the copyright notice for easier
      identification within third-party archives.

   Copyright [yyyy] [name of copyright owner]

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.


==> NOTICE.txt <==
 Copyright [2020-]2022 Linked Data Benchmark Council

   Licensed under the Apache License, Version 2.0 (the "License");
   you may not use this file except in compliance with the License.
   You may obtain a copy of the License at

       http://www.apache.org/licenses/LICENSE-2.0

   Unless required by applicable law or agreed to in writing, software
   distributed under the License is distributed on an "AS IS" BASIS,
   WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
   See the License for the specific language governing permissions and
   limitations under the License.

==> choke-points/choke-points-queries.csv <==
1.1,1.2,1.3,1.4,2.1,2.2,2.3,2.4,2.5,2.6,3.1,3.2,3.3,4.1,4.2,4.3,5.1,5.2,5.3,6.1,7.1,7.2,7.3,7.4,7.5,7.6,7.7,7.8,8.1,8.2,8.3,8.4,8.5,8.6,9.1,9.2,9.3,9.4,9.5,
,x,,,,,,,,,,x,,x,x,,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,,,,x,,,x,x,,x,x,x,,,x,x,,,,,,,,,,x,,,x,,,,,,,
x,x,x,,x,x,,x,,,,,x,,,,,,,,,,,,,,,,,x,,,,,,,,,,
,x,x,,x,x,x,x,,,,,x,,,,,,x,x,,,,,,,,,,x,,x,,,,,,,,
,x,,,,,x,,,x,,,,,,,,,,,,,,,,,,,,x,,,,,,,,,,
,x,,,,,x,,,x,,,x,,,,,,,x,,,,,,,,,,x,,,,,,,,,,
,,,x,,,,,,,,,x,,,,,x,,,,,,,,,,,x,,,,,,,,,,,
,x,,,x,,x,,,,,x,,,,,,,x,,,,,,,,,,,x,,x,x,,,,,,,
,x,,,,x,x,,,x,,x,,,,,,,,,,x,x,x,,,,,x,,,,x,,,,,,,
,x,x,,,,x,x,,x,,,x,,,,,,x,,x,x,x,,,,,,x,,,,,x,,,,,,
,,,,,,x,,x,,,x,,,,,,,,,,,,,,,,,,,,,,,,,,,,
x,x,,x,,,,,,x,,x,,,x,x,,,,,,,,,,,,,x,x,x,x,x,,,,,,,
,x,,,x,,x,x,,x,,x,x,,x,,x,,x,,,,,,,,,,,x,,x,x,,,,,,,
,,x,x,x,,,,,,x,,x,,,,x,x,x,,,,,,,,,,,,x,x,,,,,,,,
,x,,,x,x,,x,,,,,x,,,,x,,x,,,x,x,,,x,x,,x,x,x,x,x,x,,,,,,
,,,,,,,,,,,,,,,,,,x,,,,,,,,,,,,,x,x,,,,,,,
,,,,x,,x,,x,x,,,,,,,,,,,,,,,,,,,x,,,,,,,,,,,
,,,,,,,,x,x,,,,,,,,,,,,,,,,,,,x,,,,,,,,,,,
,,,,,,,,,,,,x,,,,,,,,,,,,,x,x,,,,,x,,x,,,,,,
,,,,,,,,,,,,x,,,,,,,,,,,,,x,x,x,,,,x,,x,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,x,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,x,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,x,,,,
,,,,x,,,,,,,,,,,,,,x,,,,,,,,,,,x,,,,,,,,,,
x,,,,,x,x,,,,,x,,,,,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,x,,,,,,x,,,,,,x,,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,x,,,,,,,,,,,,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,x,,,,,,x,,,,,,,,,,,,,,,,,x,,,x,,,,,,,
,,,,,,,,,,,,,,,,x,,,,,,,,,,,,,x,,,,,,,,,,
,,,,,x,x,,,,,,x,,,,x,,,,,,,,,,,,x,,x,,,,,,,,,
,,,,,,,x,,,,,x,,,,,,x,,,,,,,,,,,,,,,,,,,,,
x,x,,,,x,x,,,,,x,x,,,,,,,,,,,,,,,,,,,,x,,,,,,,
,,,,,,x,,,,,,x,x,x,,x,x,,x,x,,,,,,,,,,,,,x,,,,,,
,,x,,,,x,x,,,,,x,,x,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,x,,,,,,,,,x,x,,,,,,,x,,,,,,,,,,
,,,,,,,,,,,,x,,,,,,,,,x,x,,x,,,x,x,,,,,x,,,,,,
,,,,,,,,,,,,x,,,,,,x,,,x,x,,x,,x,,x,x,x,,,x,,,,,,
,,,,,,,,,,,,x,,,,,,x,,,,,,,x,x,x,x,x,x,,,x,,,,,,









==> query-specifications/bi-read-01.yaml <==
workload: BI
operation: read
number: 1
title: Posting summary
description: |
  Given a `$datetime`, find all *Messages* created before that moment.
  Group them by a 3-level grouping\:

  1. by year of creation
  2. for each year, group into *Message* types: is *Comment* or not
  3. for each year-type group, split into four groups based on length of their content
      * `0`: $0 \leq \text{length} < 40$ (short)
      * `1`: $40 \leq \text{length} < 80$ (one liner)
      * `2`: $80 \leq \text{length} < 160$ (tweet)
      * `3`: $160 \leq \text{length}$ (long)

parameters:
  - name: datetime
    type: DateTime
result:
  - name: year
    type: 32-bit Integer
    description: "`year(message.creationDate)`"
  - name: isComment
    type: Boolean
    category: meta
    description: "`True` for *Comments*, `False` for *Posts*"
  - name: lengthCategory
    type: 32-bit Integer
    category: calculated
    description: "`0` for short, `1` for one-liner, `2` for tweet, `3` for long"
  - name: messageCount
    type: 64-bit Integer
    category: aggregated
    description: Total number of *Messages* in that group
  - name: averageMessageLength
    type: 32-bit Float
    category: aggregated
    description: Average length of the *Message* content in that group
  - name: sumMessageLength
    type: 64-bit Integer
    category: aggregated
    description: Sum of all *Message* content lengths
  - name: percentageOfMessages
    type: 32-bit Float
    category: aggregated
    description: Number of *Messages* in group as a percentage of all messages created before the given date
sort:
  - name: year
    direction: desc
  - name: isComment
    direction: asc
    description: "`False` < `True`, i.e. *Posts* come first and *Comments* second"
  - name: lengthCategory
    direction: asc
limit: n/a
choke_points: [1.2, 3.2, 4.1, 4.2, 8.5]


==> query-specifications/bi-read-02.yaml <==
workload: BI
operation: read
number: 2
title: Tag evolution
description: |
  Find the *Tags* under a given `$tagClass` that were used in *Messages* during in the 100-day time window starting at `$date` and compare it with the 100-day time window that follows.
  For the *Tags* and for both time windows, compute the count of *Messages*.
parameters:
  - name: date
    type: Date
    description: |
      Based on the creation day -- *TagClass* -- number of *Messages* factor table:

      `(a)` A flashmob date

      `(b)` A non-flashmob date
  - name: tagClass
    type: Long String
    description: |
      For both `(a)` and `(b)`, *TagClasses* with a similar amount of *Messages* are selected
result:
  - name: tag.name
    type: Long String
  - name: countWindow1
    type: 32-bit Integer
    category: aggregated
    description: Occurrences of the `tag` during the first time window
  - name: countWindow2
    type: 32-bit Integer
    category: aggregated
    description: Occurrences of the `tag` during the second time window
  - name: diff
    type: 32-bit Integer
    category: aggregated
    description: Absolute difference of `countWindow1` and `countWindow2`
sort:
  - name: diff
    direction: desc
  - name: tag.name
    direction: asc
limit: 100
choke_points: [2.4, 3.1, 3.2, 4.1, 4.2, 4.3, 5.3, 6.1, 8.2, 8.5]
# Choke point 3.1 (Detecting correlations) is applicable because of flashmobs


==> query-specifications/bi-read-03.yaml <==
workload: BI
operation: read
number: 3
title: Popular topics in a country
description: |
  Given a `$tagClass` and a `$country`, find all the *Forums* created in the given `$country`, containing at least one *Message* with *Tags* belonging directly to the given `$tagClass`, and count the *Messages* by the *Forum* which contains them.

  The location of a *Forum* is identified by the location of the *Forum*'s moderator.
parameters:
  - name: tagClass
    type: Long String
    description: |
      *TagClasses* with a similar amount of *Messages* are selected
  - name: country
    type: Long String
    description: |
      Big *Countries* are selected
result:
  - name: forum.id
    type: ID
  - name: forum.title
    type: Long String
  - name: forum.creationDate
    type: DateTime
  - name: person.id
    type: ID
  - name: messageCount
    category: aggregated
    type: 32-bit Integer
sort:
  - name: messageCount
    direction: desc
  - name: forum.id
    direction: asc
limit: 20
choke_points: [1.1, 1.2, 1.3, 2.1, 2.2, 2.4, 3.3, 8.2]


==> query-specifications/bi-read-04.yaml <==
workload: BI
operation: read
number: 4
title: Top message creators by country
description: |
  Find the most popular *Forums* by *Country*, where the popularity of a *Forum*
  is measured by the number of members that *Forum* has from a given *Country* and
  the *Forum* was created after a given `$date`.

  Calculate the top 100 most popular *Forums*.
  If a *Forum* is popular in multiple countries, it should only be calculated once with its largest membership.
  In case of a tie, the *Forum* with the smaller id value should be selected.

  For each member *Person* of the 100 most popular *Forums*, count the number of *Messages* (`messageCount`) they made in any of those (most popular) *Forums*. Also include those member *Persons* who have not posted any *Messages* (have a `messageCount` of 0).
parameters:
  - name: date
    type: Date
    description: |
      Selected from the first 30 days of the network
result:
  - name: person.id
    type: ID
  - name: person.firstName
    type: String
  - name: person.lastName
    type: String
  - name: person.creationDate
    type: DateTime
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
sort:
  - name: messageCount
    direction: desc
  - name: person.id
    direction: asc
limit: 100
choke_points: [1.2, 1.3, 2.1, 2.2, 2.3, 2.4, 3.3, 5.3, 6.1, 8.2, 8.4]


==> query-specifications/bi-read-05.yaml <==
workload: BI
operation: read
number: 5
title: Most active posters of a given topic
description: |
  Get each *Person* (`person`) who has created a *Message* (`message`) with a given `$tag` (direct relation, not transitive). Considering only these *Messages*, for each *Person*\ node:

  * Count its *Messages* (`messageCount`).
  * Count *likes* (`likeCount`) to its *Messages*.
  * Count *Comments* (`replyCount`) in reply to its *Messages*.

  The `score` is calculated according to the following formula: $1 \times \texttt{messageCount} + 2 \times \texttt{replyCount} + 10 \times \texttt{likeCount}$.
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Messages* are selected.
      To avoid caching, different *Tags* should be used than the ones in Q6 and Q7.
result:
  - name: person.id
    type: ID
  - name: replyCount
    type: 32-bit Integer
    category: aggregated
  - name: likeCount
    type: 32-bit Integer
    category: aggregated
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
  - name: score
    type: 32-bit Integer
    category: aggregated
sort:
  - name: score
    direction: desc
  - name: person.id
    direction: asc
limit: 100
choke_points: [1.2, 2.3, 2.6, 8.2]


==> query-specifications/bi-read-06.yaml <==
workload: BI
operation: read
number: 6
title: Most authoritative users on a given topic
description: |
  Given a `$tag`, find all *Persons* (`person1`) that ever created a *Message* with the `$tag`.
  For each of these *Persons* (`person1`) compute their "authority score" as follows\:

  * The "authority score" is the sum of "popularity scores" of the *Persons* (`person2`) that liked any of that *Person*'s *Messages* with the given `$tag` (same criterion as for `message1`).
  * A *Person*'s (`person2`) "popularity score" is defined as the total number of likes (by any *Person* `person3`) on any of their *Messages* (`message2`).
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Messages* are selected.
      To avoid caching, different *Tags* should be used than the ones in Q5 and Q7.
result:
  - name: person1.id
    type: ID
  - name: authorityScore
    type: 32-bit Integer
    category: aggregated
sort:
  - name: authorityScore
    direction: desc
  - name: person1.id
    direction: asc
limit: 100
choke_points: [1.2, 2.3, 2.6, 3.3, 6.1, 8.2]
relevance: |
  Computing the authority scores might involve computing the popularity score for the same *Person* multiple times. Implementations are advised to avoid such redundant computations.


==> query-specifications/bi-read-07.yaml <==
workload: BI
operation: read
number: 7
title: Related topics
description: |
  Find all *Messages* that have a given `$tag`.
  Find the related *Tags* attached to (direct) reply *Comments* of these *Messages*, but only of those reply *Comments* that do not have the given `$tag`.

  Group the related *Tags* by name, and get the count of replies in each group.
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Messages* are selected.
      To avoid caching, different *Tags* should be used than the ones in Q5 and Q6.
result:
  - name: relatedTag.name
    type: Long String
  - name: count
    type: 32-bit Integer
    category: aggregated
sort:
  - name: count
    direction: desc
  - name: relatedTag.name
    direction: asc
limit: 100
choke_points: [1.4, 3.3, 5.2, 8.1]


==> query-specifications/bi-read-08.yaml <==
workload: BI
operation: read
number: 8
title: Central person for a tag
description: |
  Given a `$tag`, find all *Persons* that are interested in the `$tag` and/or have written a *Message* (*Post* or *Comment*) with a `creationDate` after a given `$startDate` and that has a given `$tag`. For each *Person*, compute the `score` as the sum of the following two aspects\:

  * 100, if the *Person* has this `$tag` as their interest, or 0 otherwise
  * number of *Messages* by this *Person* with the given `$tag`

  Also, for each *Person*, compute the sum of the score of the *Person*'s friends (`friendsScore`).
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Messages* are selected
  - name: startDate
    type: Date
    description: |
      `(a)`: A range during which a flashmob event happened (it should yield at least a 5× difference)

      `(b)`: A regular range (does not include a flashmob event)
  - name: endDate
    type: Date
result:
  - name: person.id
    type: ID
  - name: score
    type: 32-bit Integer
    category: aggregated
  - name: friendsScore
    type: 32-bit Integer
    category: aggregated
    description: The sum of the score of the `person`'s friends
sort:
  - name: score + friendsScore
    direction: desc
  - name: person.id
    direction: asc
limit: 100
choke_points: [1.2, 2.1, 2.3, 3.2, 5.3, 8.2, 8.4, 8.5]
relevance: |
  Similarly to BI 16, there are two major ways to compute this query:
  (1) creating an induced subgraph of the interested *Persons* and their friends and performing the scoring on this graph or
  (2) performing the scoring without creating an induced subgraph and scoring the friends of a *Person* on-the-fly.
  The first approach is more efficient as it avoids redundant computations, however, specifying it needs support for composable graph queries.


==> query-specifications/bi-read-09.yaml <==
workload: BI
operation: read
number: 9
title: Top thread initiators
description: |
  For each *Person*, count the number of *Posts* they created in the time interval `[$startDate, $endDate]` (equivalent to the number of threads they initiated) and the number of *Messages* in each of their (transitive) reply trees, including the root *Post* of each tree. When calculating *Message* counts only consider *Messages* created within the given time interval.

  Return each *Person*, number of *Posts* they created, and the count of all *Messages* that appeared in the reply trees (including the *Post* at the root of tree).
parameters:
  - name: startDate
    type: Date
    description: Selected around the same date
  - name: endDate
    type: Date
    description: |
      80-100 days after the `$startDate`
result:
  - name: person.id
    type: ID
  - name: person.firstName
    type: String
  - name: person.lastName
    type: String
  - name: threadCount
    type: 32-bit Integer
    category: aggregated
    description: |
      The number of *Posts* created by that *Person* (the number of threads initiated)
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
    description: |
      The number of *Messages* created in all the threads this *Person* initiated
sort:
  - name: messageCount
    direction: desc
  - name: person.id
    direction: asc
limit: 100
choke_points: [1.2, 2.2, 2.3, 2.6, 3.2, 7.2, 7.3, 7.4, 8.1, 8.5]


==> query-specifications/bi-read-10.yaml <==
workload: BI
operation: read
number: 10
title: Experts in social circle
description: |
  Given a *Person* `startPerson` with ID `$personID`, find all other *Persons* (`expertCandidatePerson`) that live in a given `$country` and are connected to the `startPerson` on a **shortest path** with length in range `[$minPathDistance, $maxPathDistance]` through the *knows* relation.

  For each of these `expertCandidatePerson` nodes, retrieve all of their *Messages* that contain at least one *Tag* belonging to a given `$tagClass` (direct relation not transitive). For each *Message*, retrieve all of its *Tags*.

  Group the results by *Persons* and *Tags*, then count the *Messages* by a certain *Person* having a certain *Tag*.
parameters:
  - name: personId
    type: ID
    description: |
      `(a)` *Persons* with an average degree of *knows* edges are selected

      `(b)` *Persons* who have only one friend and that *Person* has two friends in total (including the original *Person*)
  - name: country
    type: String
    description: |
      Select mid-sized *Countries*
  - name: tagClass
    type: Long String
    description: |
      *TagClasses* with a similar degree of *hasType* edges are selected
  - name: minPathDistance
    type: 32-bit Integer
    description: |
      3
  - name: maxPathDistance
    type: 32-bit Integer
    description: |
      4
result:
  - name: expertCandidatePerson.id
    type: ID
  - name: tag.name
    type: Long String
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
    description: Number of *Messages* created by that *Person* containing that *Tag*
sort:
  - name: messageCount
    direction: desc
  - name: tag.name
    direction: asc
  - name: expertCandidatePerson.id
    direction: asc
limit: 100
choke_points: [1.2, 1.3, 2.3, 2.4, 2.6, 3.3, 5.3, 7.1, 7.2, 7.3, 8.1, 8.6]


==> query-specifications/bi-read-11.yaml <==
workload: BI
operation: read
number: 11
title: Friend triangles
description: |
  For a given `$country`, count all the distinct triples of *Persons* such that:

  * `personA` is friend of `personB`,
  * `personB` is friend of `personC`,
  * `personC` is friend of `personA`,

  and these friendships were created in the range `[$startDate, $endDate]`.

  Distinct means that given a triple $t_1$ in the result set $R$ of all qualified triples, there is no triple $t_2$ in $R$ such that $t_1$ and $t_2$ have the same set of elements.
parameters:
  - name: country
    type: Long String
    description: |
      Selected from the largest *Countries* (India, China)
  - name: startDate
    type: Date
    description: |
      Selected from a 30-day interval towards the end of the simulation time
  - name: endDate
    type: Date
    description: |
      Selected to yield around a 100-day interval
result:
  - name: count
    type: 64-bit Integer
    category: aggregated
limit: n/a
choke_points: [2.3, 2.5, 3.2]


==> query-specifications/bi-read-12.yaml <==
workload: BI
operation: read
number: 12
title: How many persons have a given number of messages
description: |
  For each *Person*, count the number of *Messages* they made (`messageCount`). Only count *Messages* with the following attributes:

  * Its `content` is not empty (and consequently, the `imageFile` attribute is empty for *Posts*).
  * Its `creationDate` is after `$startDate` (exclusive, equality is not allowed).
  * Its `length` is below the `$lengthThreshold` (exclusive, equality is not allowed).
  * It is written in any of the given `$languages`.

      * The language of a *Post* is defined by its `language` attribute.
      * The language of a *Comment* is that of the *Post* that initiates the thread where the *Comment* replies to.

      The *Post* and *Comments* in the reply tree's path (from the *Message* to the *Post*) do not have to satisfy the constraints for `content`, `length`, and `creationDate`.

  For each `messageCount` value, count the number of *Persons* with exactly `messageCount` *Messages* (with the required attributes).
parameters:
  - name: startDate
    type: Date
    description: |
      Selected randomly from a 60-day interval.
  - name: lengthThreshold
    type: 32-bit Integer
    description: |
      Balanced against `startDate` to filter around 30% of the *Messages* within a language and keep the variance low.

      The selection of this parameter uses a factor table of bucketed *Message* lengths and creation dates.
  - name: languages
    type: \{String\}
    description: Only the most frequently used languages
result:
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
    description: "Number of *Messages* created"
  - name: personCount
    type: 32-bit Integer
    category: aggregated
    description: "Number of *Persons* with `messageCount` *Messages*"
sort:
  - name: personCount
    direction: desc
  - name: messageCount
    direction: desc
limit: n/a
choke_points: [1.1, 1.2, 1.4, 2.6, 3.2, 4.2, 4.3, 8.1, 8.2, 8.3, 8.4, 8.5]


==> query-specifications/bi-read-13.yaml <==
workload: BI
operation: read
number: 13
title: Zombies in a country
description: |
  Find zombies within the given `$country`, and return their zombie scores. A `zombie` is a *Person* created before the given `$endDate`, which has created an average of `[0, 1)` *Messages* per month, during the time range between profile's `creationDate` and the given `$endDate`. The number of months spans the time range from the `creationDate` of the profile to the `$endDate` with partial months on both end counting as one month (e.g. a `creationDate` of Jan 31 and an `$endDate` of Mar 1 result in 3 months).

  For each `zombie`, calculate the following\:

  * `zombieLikeCount`: the number of *likes* received from other zombies.
  * `totalLikeCount`: the total number of *likes* received.
  * `zombieScore`: `zombieLikeCount` / `totalLikeCount`. If the value of `totalLikeCount` is 0, the `zombieScore` of the `zombie` should be 0.0.

  For both `zombieLikeCount` and `totalLikeCount`, only consider *likes* received from profiles that were created before the given `$endDate`.
parameters:
  - name: country
    type: Long String
    description: |
      Selected from the largest *Countries* (India, China)
  - name: endDate
    type: Date
    description: |
      Selected from the last days of the initial data set
result:
  - name: zombie.id
    type: ID
  - name: zombieLikeCount
    type: 32-bit Integer
    category: aggregated
  - name: totalLikeCount
    type: 32-bit Integer
    category: aggregated
  - name: zombieScore
    type: 32-bit Float
    category: aggregated
    description: "Determined as `zombieLikeCount` / `totalLikeCount`"
sort:
  - name: zombieScore
    direction: desc
  - name: zombie.id
    direction: asc
limit: 100
choke_points: [1.2, 2.1, 2.3, 2.4, 2.6, 3.2, 3.3, 4.2, 5.1, 5.3, 8.2, 8.4, 8.5]


==> query-specifications/bi-read-14.yaml <==
workload: BI
operation: read
number: 14
title: International dialog
description: |
  Consider all pairs of people `(person1, person2)` such that
  (1) they know each other,
  (2) one is located in a *City* of `$country1`, and
  (3) the other is located in a *City* of `$country2`. For each *City* of `$country1`, return the highest scoring pair.
  If there are multiple top-scoring pairs in a city, return the pair with the lowest (`person1.id`, `person2.id`) using a lexicographical ordering.

  The score of a pair is defined as the sum of the subscores awarded for the following kinds of interaction. The initial value is `score = 0`.

  1. `person1` has created a reply *Comment* to at least one *Message* by `person2`\: `score += 4`
  2. `person1` has created at least one *Message* that `person2` has created a reply to\: `score += 1`
  3. `person1` liked at least one *Message* by `person2`\: `score += 10`
  4. `person1` has created at least one *Message* that was liked by `person2`\: `score += 1`

  Consequently, the maximum score a pair can obtain is\: `4 + 1 + 10 + 1 = 16`.

parameters:
  - name: country1
    type: Long String
    description: |
      `(a)` Correlated with parameter `country2`, i.e. the *Countries* are close and there are many *Persons* knowing each other
      
      `(b)` Uncorrelated with parameter `country2`, i.e. the *Countries* are afar and there are few *Persons* knowing each other
  - name: country2
    type: Long String
result:
  - name: person1.id
    type: ID
  - name: person2.id
    type: ID
  - name: city1.name
    type: Long String
  - name: score
    type: 32-bit Integer
    category: calculated
sort:
  - name: score
    direction: desc
  - name: person1.id
    direction: asc
  - name: person2.id
    direction: asc
limit: 100
choke_points: [1.3, 1.4, 2.1, 3.1, 3.3, 5.1, 5.2, 5.3, 8.3, 8.4]


==> query-specifications/bi-read-15.yaml <==
workload: BI
operation: read
number: 15
title: Trusted connection paths through forums created in a given timeframe
description: |
  Given two *Persons* with IDs `$person1Id` and `$person2Id`, calculate the cost of the weighted shortest path between these two *Persons*, in the subgraph induced by the *knows* relationship. The interaction score of a *knows* edge is calculated based on the interactions of its *Person* endpoints:

  * Every direct reply (by one of the *Persons*) to a *Post* (by the other *Person*) is 1.0 point.
  * Every direct reply (by one of the *Persons*) to a *Comment* (by the other *Person*) is 0.5 points.

  Only consider *Messages* that were created in a *Forum* that was created within the timeframe (interval) `[$startDate, $endDate]`. Note that for *Comments*, the containing *Forum* is that of the *Post* that the comment (transitively) replies to. Also note that interactions are counted both ways.

  The weight for the shortest path algorithm is determined as $\frac{1}{\textit{interaction score} + 1}$.

  The result of the query is a single number, the cost of the weighted shortest path. If no such path exists, the query should return $-1.0$.
parameters:
  - name: person1Id
    type: ID
    description: |
      `(a)` `$person1Id` -- `$person2Id` pair with a distance of 4 hops

      `(b)` `$person1Id` -- `$person2Id` pair with a distance of 2 hops
  - name: person2Id
    type: ID
  - name: startDate
    type: Date
    description: |
      `(a)` Small interval (approx. one week)

      `(b)` Big interval (approx. one month)
  - name: endDate
    type: Date
result:
  - name: weight
    category: calculated
    type: 32-bit Float
limit: n/a
choke_points: [1.2, 2.1, 2.2, 2.4, 3.3, 5.1, 5.3, 7.2, 7.3, 7.6, 7.7, 8.1, 8.2, 8.3, 8.4, 8.5, 8.6]
# why is this 2.2 late projection? there aren't even any attributes other than for filtering


==> query-specifications/bi-read-16.yaml <==
workload: BI
operation: read
number: 16
title: Fake news detection
description: |
  Given two *Tag*/date pairs (`$tagA`/`$dateA` and `$tagB`/`$dateB`), for each pair `$tagX`/`$dateX`:

  * Create an induced subgraph between *Persons* where for each pair of *Persons* `person1`/`person2`, both have created a *Message* on the day of `$dateX` with *Tag* `$tagX`.
  * In the induced subgraph, only keep pairs of *Persons* who have at most `maxKnowsLimit` friends (in the induced subgraph).
  * For these *Persons*, count the number of *Messages* created on `$dateX` with *Tag* `$tagX`.
  
  Return *Persons* who had at least one *Messages* for both `$tagA`/`$dateA` and `$tagB`/`$dateB` ranked by their total number of *Messages* (descending).
parameters:
  - name: tagA
    type: Long String
    description: |
      `(a)` `$tagA`/`$dateA`, `$tagB`/`$dateB` are both selected to be a flashmob *Tag*/date combination

      `(b)` `$tagA`/`$dateA`, `$tagB`/`$dateB` are both selected to be a non-flashmob *Tag*/date combination
  - name: dateA
    type: Date
  - name: tagB
    type: Long String
  - name: dateB
    type: Date
  - name: maxKnowsLimit
    type: 32-bit Integer
    description: Selected between 3 and 6
result:
  - name: person.id
    type: ID
  - name: messageCountA
    type: 32-bit Integer
    category: aggregated
    description: "Message count for `$tagA`/`$dateA`"
  - name: messageCountB
    type: 32-bit Integer
    category: aggregated
    description: "Message count for `$tagB`/`$dateB`"
sort:
  - name: messageCountA + \mbox{messageCountB}
    direction: desc
  - name: person.id
    direction: asc
limit: 20
choke_points: [5.3, 8.4, 8.5] # 2.5 WCOJs?
relevance: |
  There are two major ways to compute this query:
  (1) create the induced subgraph as suggested by the specification (either as a view or in materialized form), or
  (2) skip creating the induced subgraph and perform on-the-fly check for the number of friends (who also posted at least one *Message* with the given *Tag* on the given date).
  The latter approach is easier to express in systems which do not provide graph views but might result in redundant computations (the query engine might repeatedly check whether a *Person* has at least one *Message* that satifies the conditions).


==> query-specifications/bi-read-17.yaml <==
workload: BI
operation: read
number: 17
title: Information propagation analysis
description: |
  This query aims to identify instances of "information propagation" when a *Person* (`person1`) submits a *Message* (`message1`) with a given `$tag` to a *Forum* (`forum1`).
  This is read by other members of `forum1`, *Persons* `person2` and `person3` (who must be different *Persons*).
  Some time later (specified by the `$delta` parameter), these persons have a discussion with the same `$tag` in a different *Forum* (`forum2`) where `person1` is not a member.
  The discussion consists of a *Message* (`message2`) by `person2` and a direct reply *Comment* (`comment`) by `person3`.

  Return IDs of `person1` with the number of interactions their *Messages* (might have) caused.
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Messages* are selected
  - name: delta
    type: 32-bit Integer
    description: |
      Measured in hours, selected to be between 8 and 16 hours.
result:
  - name: person1.id
    type: ID
  - name: messageCount
    type: 32-bit Integer
    category: aggregated
sort:
  - name: messageCount
    direction: desc
  - name: person1.id
    direction: asc
limit: 10
choke_points: [2.1, 2.3, 2.5, 2.6, 8.1] # wcojs, 2.5? 8.5 would apply but it is very easy to express with epochs


==> query-specifications/bi-read-18.yaml <==
workload: BI
operation: read
number: 18
title: Friend recommendation
description: |
  For a given `$tag`, for each `person1` interested in `$tag`, recommend new friends (`person2`) who

  * do not yet know `person1`
  * have at least one mutual friend with `person1`
  * are also interested in `$tag`.

  Rank *Persons* `person2` based on the number of mutual friends with `person1`.
parameters:
  - name: tag
    type: Long String
    description: |
      *Tags* with a similar amount of *Persons* are selected
result:
  - name: person1.id
    type: ID
  - name: person2.id
    type: ID
  - name: mutualFriendCount
    type: 32-bit Integer
    category: aggregated
sort:
  - name: mutualFriendCount
    direction: desc
  - name: person1.id
    direction: asc
  - name: person2.id
    direction: asc
limit: 20
choke_points: [2.5, 2.6, 8.1] #todo


==> query-specifications/bi-read-19.yaml <==
workload: BI
operation: read
number: 19
title: Interaction path between cities
description: |
  Given two *Cities* with IDs `$city1Id`, `$city2Id`, find *Persons* `person1`, `person2` living in these *Cities* (respectively) with the **cheapest** interaction path between them.

  The cheapest path is equivalent to the **weighted shortest** path.
  It is computed on a subgraph of the *Person-knows-Person* graph with the edge weights based on the number of interactions.
  An **interaction** is a direct reply *Comments* from one *Person* to *Messages* by the other *Person*.
  Only *knows* edges with at least one interaction between their endpoint *Persons* are considered.
  For these, the weight of a *knows* edge is defined as:
  $\max(\mathrm{round}( 40 - \sqrt{\textit{numInteractions}} ), 1)$

  If there are multiple pairs of people with cheapest paths that have the same total weight, return all of them.

  **Note:** Interactions are counted both ways, e.g. if Alice *knows* Bob, Alice writes 2 reply *Comments* to Bob's *Messages*
  and Bob writes 3 reply *Comments* to Alice's *Messages*, their total number of interactions is 5 and the weight of the knows edge is 38.

  **Remark:** Determinism is ensured by using square root followed by rounding.
  For all integers between 1 and $\numprint{100000}$, the square root's fractional part is more than 10e-5 from 0.5, where the rounding could be non-determinstic based on floating point inaccuracies. As 10e-5 is significantly larger than the machine epsilon of IEEE 754 floats (both 32- and 64-bit), the floating point inaccuracies have no chance to affect the derived integer edge weights.
parameters:
  - name: city1Id
    type: ID
    description: |
      `(a)` Small *Cities* within the same *Country*

      `(b)` Larger *Cities* from different *Countries*
  - name: city2Id
    type: ID
result:
  - name: person1.id
    type: ID
  - name: person2.id
    type: ID
  - name: totalWeight
    type: 32-bit Integer
    category: calculated
sort:
  - name: person1.id
    direction: asc
  - name: person2.id
    direction: asc
limit: n/a
choke_points: [3.3, 7.6, 7.7, 8.4, 8.6]
relevance: |
  To find the weighted shortest paths efficiently, the system can use e.g. a bidirectional Dijkstra algorithm.
  As the edge weights do not depend on any parameter, systems can pre-compute them (if they do not interleave reads and writes).
# import math
# for i in range(1, 100000):
#     sq = math.sqrt(i)
#     diff = abs(abs(sq - math.floor(sq)) - 0.5)
#     if diff < 0.00001:
#         print(f"{i}: {diff:.8f}")


==> query-specifications/bi-read-20.yaml <==
workload: BI
operation: read
number: 20
title: Recruitment
description: |
  Consider *knows* edges where the endpoint *Persons* attended the same *University* and set the weight of the edge to the absolute difference between the year of enrolment plus 1. If the *Persons* attended multiple universities, we select the smallest (`min`) value.
  Formally:
  $$
  w = \min_{\textsf{studyAt}_\textsf{A}, \textsf{studyAt}_\textsf{B}}
    \left|
      \textsf{studyAt}_\textsf{A}.\textsf{classYear} -
      \textsf{studyAt}_\textsf{B}.\textsf{classYear}
    \right|
    + 1
  $$

  Given a `$company` and a *Person* `person2` with ID `$person2Id` (who is not working and has not worked at `$company`), find a different *Person* (`person1`) who works or at some point worked in `$company` and is reachable from `person2` through people who have studied together through the shortest weighted path.
    
  If there are multiple *Person* `person1` nodes with the same shortest path length, return all of them.
parameters:
  - name: company
    type: Long String
    description: |
      *Companies* with a similar number of employees (former or current) are selected
  - name: person2Id
    type: ID
    description: |
      `(a)` There is guaranteed to be no path between any `person1` working at `company` and `person2`

      `(b)` There is guaranteed to be a 2-hop path between at least one `person1` working at `company` and `person`
result:
  - name: person1.id
    type: ID
  - name: totalWeight
    type: 32-bit Integer
    category: calculated
sort:
  - name: totalWeight
    direction: asc
  - name: person1.id
    direction: asc
limit: 20
choke_points: [3.3, 7.6, 7.7, 7.8, 8.4, 8.6]
relevance: |
  To find the weighted shortest paths efficiently, the system can use e.g. a bidirectional Dijkstra algorithm.
  As the edge weights do not depend on any parameter, systems can pre-compute them (if they do not interleave reads and writes).


==> query-specifications/delete-01.yaml <==
workload: Updates
operation: delete
number: 1
title: Remove person and its personal forums and message (sub)threads
description: |
  Remove a *Person* with ID `$personId` and its edges (*isLocatedIn*, *studyAt*, *workAt*, *hasInterest*, *likes*, *knows*, *hasMember*, *hasModerator*, *hasCreator*).
  Additionally, remove the Album and Wall *Forums* whose moderator is the *Person* and remove all *Messages* the *Person* has created in the rest of the *Forums* (Groups).
parameters:
  - name: personId
    type: ID
choke_points: [9.3, 9.4, 9.5]
relevance: |
  * Removal of a *Person* removes *Forums* of type "Walls" and "Albums" but not "Groups", which can continue if even the founder has left the network. For Groups, the *hasModerator* edge is deleted. We have discussed various approaches to appoint a new moderator, e.g.
    1. choose member at random from the set of existing group members or
    2. the member with the oldest group join date becomes the moderator.
  However, to keep the generator and the workload simple, currently no moderator is selected, leaving the group without a moderator.
  * Removal of a *Person* removes all *Posts*/*Comments* they are creator of this could result in the removal of a *Comment* in the middle of a thread.


==> query-specifications/delete-02.yaml <==
workload: Updates
operation: delete
number: 2
title: Remove post like
description: |
  Given a *Person* with ID `$personId` and a *Post* with ID `$postId`, remove the *likes* edge between them.
parameters:
  - name: personId
    type: ID
  - name: postId
    type: ID
choke_points: [9.4]
relevance:
  Removal of a *likes* edge is a rare event, e.g. people accidently liking a *Post*, this can be reflected by the relative frequency of the operation.


==> query-specifications/delete-03.yaml <==
workload: Updates
operation: delete
number: 3
title: Remove comment like
description: |
  Given a *Person* with ID `$personId` and a *Comment* with ID `$commentId`, remove the *likes* edge between them.
parameters:
  - name: personId
    type: ID
  - name: commentId
    type: ID
choke_points: [9.4]
relevance:
  Removal of a *likes* edge is a rare event, e.g. people accidently liking a *Comment*, this can be reflected by the relative frequency of the operation.


==> query-specifications/delete-04.yaml <==
workload: Updates
operation: delete
number: 4
title: Remove forum and its content
description: |
  Remove a *Forum* with ID `$forumId` and its edges (*hasModerator*, *hasMember*, *hasTag*) and all *Posts* in the *Forum* (connected by *containerOf* edges) and their direct and transitive *Comments*.
parameters:
  - name: forumId
    type: ID
choke_points: [9.3, 9.4, 9.5]
relevance:
  n/a


==> query-specifications/delete-05.yaml <==
workload: Updates
operation: delete
number: 5
title: Remove forum membership
description: |
  Given a *Forum* with ID `$forumId` and a *Person* with ID `$personId`, remove the *hasMember* edge between them.
parameters:
  - name: forumId
    type: ID
  - name: personId
    type: ID
choke_points: [9.4]
relevance:
  n/a


==> query-specifications/delete-06.yaml <==
workload: Updates
operation: delete
number: 6
title: Remove post thread
description: |
  Remove a *Post* node with ID `$postId` and its edges (*isLocatedIn*, *likes*, *hasCreator*, *hasTag*, *containerOf*).
  Remove all replies to the *Post* and the connecting *replyOf* edges.
  In addition, remove all transitive reply *Comments* to the *Post* and their edges.
parameters:
  - name: postId
    type: ID
choke_points: [9.3, 9.4, 9.5]
relevance:
  n/a


==> query-specifications/delete-07.yaml <==
workload: Updates
operation: delete
number: 7
title: Remove comment subthread
description: |
  Remove a *Comment* node with ID `$commentId` and its **edges** (*isLocatedIn*, *likes*, *hasCreator*, *hasTag*).
  In addition, remove all replies to the *Comment* connected by *replyOf* and their **edges**.
parameters:
  - name: commentId
    type: ID
choke_points: [9.3, 9.4, 9.5]
relevance:
  n/a


==> query-specifications/delete-08.yaml <==
workload: Updates
operation: delete
number: 8
title: Remove friendship
description:
  Given two *Person* nodes with IDs `$person1Id` and `$person2Id`, remove the *knows* edge between them.
parameters:
  - name: person1Id
    type: ID
  - name: person2Id
    type: ID
choke_points: [9.4]
relevance:
  n/a


==> query-specifications/insert-01.yaml <==
workload: Updates
operation: insert
number: 1
title: Add person
description: Add a *Person* **node**, connected to the network by 4 possible **edge** types.
parameters:
  - name: personId
    type: ID
  - name: personFirstName
    type: String
  - name: personLastName
    type: String
  - name: gender
    type: String
  - name: birthday
    type: Date
  - name: creationDate
    type: DateTime
  - name: locationIP
    type: String
  - name: browserUsed
    type: String
  - name: cityId
    type: ID
  - name: languages
    type: \{String\}
  - name: emails
    type: \{Long String\}
  - name: tagIds
    type: \{ID\}
  - name: studyAt
    type: \{\<ID, 32-bit Integer>\}
    description: "`{<universityId, classYear>}`"
  - name: workAt
    type: \{\<ID, 32-bit Integer>\}
    description: "`{<companyId, workFrom>}`"
choke_points: [9.1, 9.2]


==> query-specifications/insert-02.yaml <==
workload: Updates
operation: insert
number: 2
title: Add like to post
description: Add a *likes* **edge** to a *Post*.
parameters:
  - name: personId
    type: ID
  - name: postId
    type: ID
  - name: creationDate
    type: DateTime
choke_points: [9.2]


==> query-specifications/insert-03.yaml <==
workload: Updates
operation: insert
number: 3
title: Add like to comment
description: Add a *likes* **edge** to a *Comment*.
parameters:
  - name: personId
    type: ID
  - name: commentId
    type: ID
  - name: creationDate
    type: DateTime
choke_points: [9.2]


==> query-specifications/insert-04.yaml <==
workload: Updates
operation: insert
number: 4
title: Add forum
description: Add a *Forum* **node**, connected to the network by 2 possible **edge** types.
parameters:
  - name: forumId
    type: ID
  - name: forumTitle
    type: Long String
  - name: creationDate
    type: DateTime
  - name: moderatorId
    type: ID
  - name: tagIds
    type: \{ID\}
choke_points: [9.1, 9.2]


==> query-specifications/insert-05.yaml <==
workload: Updates
operation: insert
number: 5
title: Add forum membership
description: Add a *Forum* membership **edge** (*hasMember*) to a *Person*.
parameters:
  - name: personId
    type: ID
  - name: forumId
    type: ID
  - name: creationDate
    type: DateTime
choke_points: [9.1, 9.2]


==> query-specifications/insert-06.yaml <==
workload: Updates
operation: insert
number: 6
title: Add post
description: Add a *Post* **node** connected to the network by 4 possible **edge** types (*hasCreator*, *containerOf*, *isLocatedIn*, *hasTag*).
parameters:
  - name: postId
    type: ID
  - name: imageFile
    type: String
  - name: creationDate
    type: DateTime
  - name: locationIP
    type: String
  - name: browserUsed
    type: String
  - name: language
    type: String
  - name: content
    type: Text
  - name: length
    type: 32-bit Integer
  - name: authorPersonId
    type: ID
  - name: forumId
    type: ID
  - name: countryId
    type: ID
  - name: tagIds
    type: \{ID\}
choke_points: [9.1, 9.2]


==> query-specifications/insert-07.yaml <==
workload: Updates
operation: insert
number: 7
title: Add comment
description: Add a *Comment* **node** replying to a *Post*/*Comment*, connected to the network by 4 possible **edge** types (*replyOf*, *hasCreator*, *isLocatedIn*, *hasTag*).
parameters:
  - name: commentId
    type: ID
  - name: creationDate
    type: DateTime
  - name: locationIP
    type: String
  - name: browserUsed
    type: String
  - name: content
    type: Text
  - name: length
    type: 32-bit Integer
  - name: authorPersonId
    type: ID
  - name: countryId
    type: ID
  - name: replyToPostId
    type: ID
    category: calculated
    description: "**old version:** $-1$ if the *Comment* is a reply of a *Comment*; **new version:** null if the *Comment* is a reply of a *Post*"
  - name: replyToCommentId
    type: ID
    category: calculated
    description: "**old version:** $-1$ if the *Comment* is a reply of a *Post*; **new version:** null if the *Comment* is a reply of a *Post*"
  - name: tagIds
    type: \{ID\}
choke_points: [9.1, 9.2]


==> query-specifications/insert-08.yaml <==
workload: Updates
operation: insert
number: 8
title: Add friendship
description: Add a friendship **edge** (*knows*) between two *Persons*.
parameters:
  - name: person1Id
    type: ID
  - name: person2Id
    type: ID
  - name: creationDate
    type: DateTime
choke_points: [9.2]


==> query-specifications/interactive-complex-read-01.yaml <==
workload: Interactive
operation: complex
number: 1
title: Transitive friends with a certain name
description: |
  Given a start *Person* with ID `$personId`, find *Persons* with a given first name (`$firstName`) that the start *Person* is connected to (excluding start *Person*) by at most 3 steps via the *knows* relationships. Return *Persons*, including the distance (1..3), summaries of the *Persons* workplaces and places of study.
parameters:
  - name: personId
    type: ID
  - name: firstName
    type: String
result:
  - name: otherPerson.id
    type: ID
  - name: otherPerson.lastName
    type: String
  - name: distanceFromPerson
    type: 32-bit Integer
    category: calculated
  - name: otherPerson.birthday
    type: Date
  - name: otherPerson.creationDate
    type: DateTime
  - name: otherPerson.gender
    type: String
  - name: otherPerson.browserUsed
    type: String
  - name: otherPerson.locationIP
    type: String
  - name: otherPerson.email
    type: \{Long String\}
  - name: otherPerson.speaks
    type: \{String\}
  - name: locationCity.name
    type: String
  - name: universities
    type: \{\<String, 32-bit Integer, String>\}
    description: "`{<university.name, studyAt.classYear, universityCity.name>}`"
    category: aggregated
  - name: companies
    type: \{\<String, 32-bit Integer, String>\}
    description: "`{<company.name, workAt.workFrom, companyCountry.name>}`"
    category: aggregated
sort:
  - name: distanceFromPerson
    direction: asc
  - name: otherPerson.lastName
    direction: asc
  - name: otherPerson.id
    direction: asc
limit: 20
choke_points: [2.1, 5.3, 8.2]
relevance: |
  This query is a representative of a simple navigational query. It is interesting for several aspects.
  (1) It requires for a complex aggregation for returning the concatenation of universities, companies, languages and email information of the *Person*.
  (2) It tests the ability of the optimizer to move the evaluation of sub-queries functionally dependant on the *Person*, after the evaluation of the top-k.
  (3) Its performance is highly sensitive to properly estimating the cardinalities in each transitive path, and paying attention not to explore already visited *Persons*.


==> query-specifications/interactive-complex-read-02.yaml <==
workload: Interactive
operation: complex
number: 2
title: Recent messages by your friends
description: |
  Given a start *Person* with ID `$personId`, find the most recent *Messages* from all of that *Person*'s friends (`friend` nodes).
  Only consider *Messages* created before the given `$maxDate` (excluding that day).
parameters:
  - name: personId
    type: ID
  - name: maxDate
    type: Date
result:
  - name: friend.id
    type: ID
  - name: friend.firstName
    type: String
  - name: friend.lastName
    type: String
  - name: message.id
    type: ID
  - name: message.content or message.imageFile (for photos)
    type: Text
  - name: message.creationDate
    type: DateTime
sort:
  - name: message.creationDate
    direction: desc
  - name: message.id
    direction: asc
limit: 20
choke_points: [1.1, 2.2, 2.3, 3.2, 8.5]
relevance: |
  This is a navigational query looking for paths of length two, starting from a given *Person*, going to their friends and from them, moving to their published *Posts* and *Comments*. This query exercices both the optimizer and how data is stored. It tests the ability to create execution plans taking advantage of the orderings induced by some operators to avoid performing expensive sorts. This query requires selecting *Posts* and *Comments* based on their creation date, which might be correlated with their identifier and therefore, having intermediate results with interesting orders. Also, messages could be stored in an order correlated with their creation date to improve data access locality. Finally, as many of the attributes required in the projection are not needed for the execution of the query, it is expected that the query optimizer will move the projection to the end.


==> query-specifications/interactive-complex-read-03.yaml <==
workload: Interactive
operation: complex
number: 3
title: Friends and friends of friends that have been to given countries
description: |
  Given a start *Person* with ID `$personId`, find *Persons* that are their friends and friends of friends (excluding the start *Person*) that have made *Posts* / *Comments* in both of the given *Countries* (named `$countryXName` and `$countryYName`), within `[$startDate, $startDate + $durationDays)` (closed-open interval). Only *Persons* that are foreign to these *Countries* are considered, that is *Persons* whose location *Country* is neither named `$countryXName` nor `$countryYName`.
parameters:
  - name: personId
    type: ID
  - name: countryXName
    type: String
    description: |
      In SNB Interactive v2, this query has two variants:

      `(a)` Correlated *Countries*

      `(b)` Anti-correlated *Countries*
  - name: countryYName
    type: String
  - name: startDate
    type: Date
    description: Beginning of requested period
  - name: durationDays
    type: 32-bit Integer
    description: Duration of requested period, in days. The interval `[$startDate, $startDate + $durationDays)` is closed-open
result:
  - name: otherPerson.id
    type: ID
  - name: otherPerson.firstName
    type: String
  - name: otherPerson.lastName
    type: String
  - name: xCount
    type: 32-bit Integer
    category: aggregated
    description: Number of *Messages* from *Country* named `$countryXName` created by the *Person* within the given time
  - name: yCount
    type: 32-bit Integer
    category: aggregated
    description: Number of *Messages* from *Country* named `$countryYName` created by the *Person* within the given time
  - name: count
    type: 32-bit Integer
    category: aggregated
    description: "`count` = `xCount` + `yCount`"
sort:
  - name: count
    direction: desc
  - name: otherPerson.id
    direction: asc
limit: 20
choke_points: [2.1, 3.1, 5.1, 8.2, 8.5]
relevance: |
  This query looks for paths of length two and three, starting from a *Person*, going to friends or friends of friends, and then moving to *Messages*. This query tests the ability of the query optimizer to select the most efficient join ordering, which will depend on the cardinalities of the intermediate results. Many friends of friends can be duplicate, then it is expected to eliminate duplicates and those people prior to access the *Post* and *Comments*, as well as eliminate those friends from *Countries* named `$countryXName` and `$countryYName`, as the size of the intermediate results can be severely affected. A possible structural optimization could be to materialize the number of *Posts* and *Comments* created by a *Person*, and progressively filter those people that could not even fall in the top 20 even having all their posts in the *Countries* named `$countryXName` and `$countryYName`.


==> query-specifications/interactive-complex-read-04.yaml <==
workload: Interactive
operation: complex
number: 4
title: New topics
description: |
  Given a start *Person* with ID `$personId`, find *Tags* that are attached to *Posts* that were created by that *Person*'s friends. Only include *Tags* that were attached to friends' *Posts* created within a given time interval `[$startDate, $startDate + $durationDays)` (closed-open) and that were never attached to friends' *Posts* created before this interval.
parameters:
  - name: personId
    type: ID
  - name: startDate
    type: Date
  - name: durationDays
    type: 32-bit Integer
    description: Duration of requested period, in days. The interval `[$startDate, $startDate + $durationDays)` is closed-open
result:
  - name: tag.name
    type: Long String
  - name: postCount
    type: 32-bit Integer
    category: aggregated
    description: "Number of *Posts* made within the given time interval that have `tag`"
sort:
  - name: postCount
    direction: desc
  - name: tag.name
    direction: asc
limit: 10
choke_points: [2.3, 8.2, 8.5]
relevance: |
  This query looks for paths of length two, starting from a given *Person*, moving to *Posts* and then to *Tags*. It tests the ability of the query optimizer to properly select the usage of hash joins or index based joins, depending on the cardinality of the intermediate results. These cardinalities are clearly affected by the input *Person*, the number of friends, the variety of *Tags*, the time interval and the number of *Posts*.


==> query-specifications/interactive-complex-read-05.yaml <==
workload: Interactive
operation: complex
number: 5
title: New groups
description: |
  Given a start *Person* with ID `$personId`, denote their friends and friends of friends (excluding the start *Person*) as `otherPerson`.

  Find *Forums* that any *Person* `otherPerson` became a *member* of after a given date (`$minDate`).
  For each of those *Forums*, count the number of *Posts* that were created by the *Person* `otherPerson`.
parameters:
  - name: personId
    type: ID
  - name: minDate
    type: Date
result:
  - name: forum.title
    type: Long String
  - name: postCount
    type: 32-bit Integer
    category: aggregated
    description: Number of *Posts* made in `forum` that were created by the *Person* `otherPerson`
sort:
  - name: postCount
    direction: desc
  - name: forum.id
    direction: asc
limit: 20
choke_points: [2.3, 3.3, 8.2, 8.5]
relevance: |
  This query looks for paths of length two and three, starting from a given *Person*, moving to friends and friends of friends, and then getting the *Forums* they are members of. Besides testing the ability of the query optimizer to select the proper join operator, it rewards the usage of indices, but their accesses will be presumably scattered due to the two/three-hop search space of the query, leading to unpredictable and scattered index accesses. Having efficient implementations of such indices will be highly beneficial.


==> query-specifications/interactive-complex-read-06.yaml <==
workload: Interactive
operation: complex
number: 6
title: Tag co-occurrence
description: |
  Given a start *Person* with ID `$personId` and a *Tag* with name `$tagName`, find the other *Tags* that occur together with this *Tag* on *Posts* that were created by start *Person*'s friends and friends of friends (excluding start *Person*). Return top 10 *Tags*, and the count of *Posts* that were created by these *Persons*, which contain both this *Tag* and the given *Tag*.
parameters:
  - name: personId
    type: ID
  - name: tagName
    type: Long String
result:
  - name: otherTag.name
    type: Long String
  - name: postCount
    type: 32-bit Integer
    category: aggregated
    description: Number of *Posts* that were created by friends and friends of friends, which have the *Tag* `otherTag`
sort:
  - name: postCount
    direction: desc
  - name: otherTag.name
    direction: asc
limit: 10
choke_points: [5.1, 8.2]
relevance: |
  This query looks for paths of lengths three or four, starting from a given *Person*, moving to friends or friends of friends, then to *Posts* and finally ending at a given *Tag*.


==> query-specifications/interactive-complex-read-07.yaml <==
workload: Interactive
operation: complex
number: 7
title: Recent likers
description: |
  Given a start *Person* with ID `$personId`, find the most recent `likes` on any of start *Person*'s *Messages*.
  Find *Persons* that liked (`likes` edge) any of start *Person*'s *Messages*, the *Messages* they liked most recently, the creation date of that like, and the latency in minutes (`minutesLatency`) between creation of *Messages* and like.
  Additionally, for each *Person* found return a flag indicating (`isNew`) whether the liker is a friend of start *Person*.
  In case that a *Person* liked multiple *Messages* at the same time, return the *Message* with lowest identifier.

  **Validation rule:** Depending on whether the system-under-test supports leap seconds or uses UTC-SLS (UTC with Smoothed Leap Seconds), a difference of 1 minute can occur between the `minutesLatency` results of two correct implementations when the time interval includes June 30, 2012, when there was a leap second. Therefore, the `minutesLatency` value is validated using a tolerance of 1 minute.
parameters:
  - name: personId
    type: ID
result:
  - name: friend.id
    type: ID
    description: friend.id = personId is allowed
  - name: friend.firstName
    type: String
  - name: friend.lastName
    type: String
  - name: likes.creationDate
    type: DateTime
  - name: message.id
    type: ID
  - name: message.content or message.imageFile (for photos)
    type: Text
  - name: minutesLatency
    type: 32-bit Integer
    category: calculated
    description: Duration between the creation of the *Message* and the creation of the like, in minutes.
  - name: isNew
    type: Boolean
    category: calculated
    description: "`False` if `person` and `friend` know each other, `True` otherwise"
sort:
  - name: likes.creationDate
    direction: desc
  - name: friend.id
    direction: asc
limit: 20
choke_points: [2.2, 2.3, 3.3, 5.1, 8.1, 8.3]
relevance: |
  This query looks for paths of length two, starting from a given *Person*, moving to its published messages and then to *Persons* who liked them. It tests several aspects related to join optimization, both at query optimization plan level and execution engine level. On the one hand, many of the columns needed for the projection are only needed in the last stages of the query, so the optimizer is expected to delay the projection until the end. This query implies accessing two-hop data, and as a consequence, index accesses are expected to be scattered. We expect to observe variate cardinalities, depending on the characteristics of the input parameter, so properly selecting the join operators will be crucial. This query has a lot of correlated sub-queries, so it is testing the ability to flatten the query execution plans.


==> query-specifications/interactive-complex-read-08.yaml <==
workload: Interactive
operation: complex
number: 8
title: Recent replies
description: |
  Given a start *Person* with ID `$personId`, find the most recent *Comments* that are replies to *Messages* of the start *Person*.
  Only consider direct (single-hop) replies, not the transitive (multi-hop) ones.
  Return the reply *Comments*, and the *Person* that created each reply *Comment*.
parameters:
  - name: personId
    type: ID
result:
  - name: commentAuthor.id
    type: ID
  - name: commentAuthor.firstName
    type: String
  - name: commentAuthor.lastName
    type: String
  - name: comment.creationDate
    type: DateTime
  - name: comment.id
    type: ID
  - name: comment.content
    type: Text
sort:
  - name: comment.creationDate
    direction: desc
  - name: comment.id
    direction: asc
limit: 20
choke_points: [2.4, 3.3, 5.3]
relevance: |
  This query looks for paths of length two, starting from a given *Person*, going through its created *Messages* and finishing at their replies. In this query there is temporal locality between the replies being accessed. Thus the top-k order by this can interact with the selection, i.e. do not consider older *Posts* than the 20th oldest seen so far.


==> query-specifications/interactive-complex-read-09.yaml <==
workload: Interactive
operation: complex
number: 9
title: Recent messages by friends or friends of friends
description: |
  Given a start *Person* with ID `$personId`, find the most recent *Messages* created by that *Person*'s friends or friends of friends (excluding the start *Person*).
  Only consider *Messages* created before the given `$maxDate` (excluding that day).
parameters:
  - name: personId
    type: ID
  - name: maxDate
    type: Date
result:
  - name: otherPerson.id
    type: ID
  - name: otherPerson.firstName
    type: String
  - name: otherPerson.lastName
    type: String
  - name: message.id
    type: ID
  - name: message.content or message.imageFile (for photos)
    type: Text
  - name: message.creationDate
    type: DateTime
sort:
  - name: message.creationDate
    direction: desc
  - name: message.id
    direction: asc
limit: 20
choke_points: [1.1, 1.2, 2.2, 2.3, 3.2, 3.3, 8.5]
relevance: |
  This query looks for paths of length two or three, starting from a given *Person*, moving to its friends and friends of friends, and ending at their created *Messages*. This is one of the most complex queries, as the list of choke points indicates. This query is expected to touch variable amounts of data with entities of different characteristics, and therefore, properly estimating cardinalities and selecting the proper operators will be crucial.


==> query-specifications/interactive-complex-read-10.yaml <==
workload: Interactive
operation: complex
number: 10
title: Friend recommendation
description: |
  Given a start *Person* with ID `$personId`, find that *Person*'s friends of friends (`foaf`) -- excluding the start *Person* and his/her immediate friends --, who were born on or after the 21st of a given `$month` (in any year) and before the 22nd of the following month. Calculate the similarity between each `friend` and the start `person`, where `commonInterestScore` is defined as follows:

  * `common`   = number of *Posts* created by `friend`, such that the *Post* has a  *Tag* that the start `person` is interested in
  * `uncommon` = number of *Posts* created by `friend`, such that the *Post* has no *Tag* that the start `person` is interested in
  * `commonInterestScore` = `common` - `uncommon`
parameters:
  - name: personId
    type: ID
  - name: month
    type: 32-bit Integer
    description: "Between 1 and 12. Implementations may also pass the next month as an additional `$nextMonth` parameter"
result:
  - name: foaf.id
    type: ID
  - name: foaf.firstName
    type: String
  - name: foaf.lastName
    type: String
  - name: commonInterestScore
    type: 32-bit Integer
    category: aggregated
  - name: foaf.gender
    type: String
  - name: city.name
    type: String
sort:
  - name: commonInterestScore
    direction: desc
  - name: foaf.id
    direction: asc
limit: 10
choke_points: [2.3, 3.3, 4.1, 4.2, 5.1, 5.2, 6.1, 7.1, 8.6]
relevance: |
  This query looks for paths of length two, starting from a *Person* and ending at the friends of their friends. It does widely scattered graph traversal, and one expects no locality of in friends of friends, as these have been acquired over a long time and have widely scattered identifiers. The join order is simple but one must see that the anti-join for "not in my friends" is better with hash. Also the last pattern in the scalar sub-queries joining or anti-joining the *Tags* of the candidate's *Posts* to interests of self should be by hash.


==> query-specifications/interactive-complex-read-11.yaml <==
workload: Interactive
operation: complex
number: 11
title: Job referral
description: |
  Given a start *Person* with ID `$personId`, find that *Person*'s friends and friends of friends (excluding start *Person*) who started working in some *Company* in a given *Country* with name `$countryName`, before a given date (`$workFromYear`).
parameters:
  - name: personId
    type: ID
  - name: countryName
    type: String
  - name: workFromYear
    type: 32-bit Integer
result:
  - name: otherPerson.id
    type: ID
  - name: otherPerson.firstName
    type: String
  - name: otherPerson.lastName
    type: String
  - name: company.name
    type: String
  - name: workAt.workFrom
    type: 32-bit Integer
sort:
  - name: workAt.workFrom
    direction: asc
  - name: otherPerson.id
    direction: asc
  - name: company.name
    direction: desc
limit: 10
choke_points: [1.3, 2.3, 2.4, 3.3, 4.2]
relevance: |
  This query looks for paths of length two or three, starting from a *Person*, moving to friends or friends of friends, and ending at a *Company*. In this query, there are selective joins and a top-k order by that can be exploited for optimizations.


==> query-specifications/interactive-complex-read-12.yaml <==
workload: Interactive
operation: complex
number: 12
title: Expert search
description: |
  Given a start *Person* with ID `$personId`, find the *Comments* that this *Person*'s friends made in reply to *Posts*, considering only those *Comments* that are direct (single-hop) replies to *Posts*, not the transitive (multi-hop) ones. Only consider *Posts* with a *Tag* in a given *TagClass* with name `$tagClassName` or in a descendent of that *TagClass*. Count the number of these reply *Comments*, and collect the *Tags* that were attached to the *Posts* they replied to, but only collect *Tags* with the given *TagClass* or with a descendant of that *TagClass*. Return *Persons* with at least one reply, the reply count, and the collection of *Tags*.
parameters:
  - name: personId
    type: ID
  - name: tagClassName
    type: Long String
result:
  - name: friend.id
    type: ID
  - name: friend.firstName
    type: String
  - name: friend.lastName
    type: String
  - name: tagNames
    type: \{Long String\}
    category: aggregated
  - name: replyCount
    type: 32-bit Integer
    category: aggregated
sort:
  - name: replyCount
    direction: desc
  - name: friend.id
    direction: asc
limit: 20
choke_points: [3.3, 7.2, 7.3, 8.2]
relevance: |
  This query starts at a *Person*, moves to its friends, and the to their *Comments* and their root *Posts*. Then, it gets the *Tag* of each *Post* and checks whether it (directly or transitively) belongs to the specified *TagClass*. This can be thought of a bidirectional search between the *Person* and the *TagClass*. The difficulty of this query is determining the optimal direction of this traversal.


==> query-specifications/interactive-complex-read-13.yaml <==
workload: Interactive
operation: complex
number: 13
title: Single shortest path
description: |
  Given two *Persons* with IDs `$person1Id` and `$person2Id`, find the shortest path between these two *Persons* in the subgraph induced by the *knows* edges.
  Return the length of this path:

  * $-1$: no path found
  * $0$: start person = end person
  * $> 0$: path found (start person $\neq$ end person)
parameters:
  - name: person1Id
    type: ID
    description: |
      In SNB Interactive v2, this query has two variants:

      `(b)` Guaranteed that there is no path between the two *Persons*

      `(b)` Guaranteed that there is a 4-hop path between the two *Persons*
  - name: person2Id
    type: ID
result:
  - name: shortestPathLength
    type: 32-bit Integer
    category: calculated
choke_points: [3.3, 7.2, 7.3, 7.5, 7.8, 8.1, 8.6]
relevance: |
  This query looks for a variable length path, starting at a given *Person* and finishing at an another given *Person*. Proper cardinality estimation and search space pruning, will be crucial. This query also allows for possible parallel implementations.


==> query-specifications/interactive-complex-read-14-v1.yaml <==
workload: Interactive
operation: complex
number: 14v1
title: Trusted connection paths (v1)
description: |
  **This query is used in SNB Interactive v1.**

  Given two *Persons* with IDs `$person1Id` and `$person2Id`, find all (unweighted) shortest paths between these two *Persons*, in the subgraph induced by the *knows* relationship.
  
  Then, for each path calculate a weight. The nodes in the path are *Persons*, and the weight of a path is the sum of weights between every pair of consecutive *Person* nodes in the path.

  The weight for a pair of *Persons* is calculated based on their interactions:

  * Every direct reply (by one of the *Persons*) to a *Post* (by the other *Person*) is 1.0.
  * Every direct reply (by one of the *Persons*) to a *Comment* (by the other *Person*) is 0.5.

  Note that interactions are counted both ways (e.g. if Alice writes 2 *Post* replies and 1 *Comment* reply to Bob, while Bob writes 3 *Post* replies and 4 *Comment* replies to Alice, their interaction score is $2 \times 1.0 + 1 \times 0.5 + 3 \times 1.0 + 4 \times 0.5 = 7.5$).

  Return all the paths with shortest length and their weights. Do not return any rows if there is no path between the two *Persons*.
parameters:
  - name: person1Id
    type: ID
  - name: person2Id
    type: ID
result:
  - name: personIdsInPath
    type: '[ID]'
    description: Identifiers representing an ordered sequence of the *Persons* in the path
    category: calculated
  - name: pathWeight
    type: 64-bit Float
    category: calculated
sort:
  - name: pathWeight
    direction: desc
    description: The order of paths with the same weight is unspecified
choke_points: [3.3, 5.3, 7.2, 7.3, 7.5, 7.7, 8.1, 8.2, 8.3, 8.6]
relevance: |
  This query looks for a variable length path, starting at a given *Person* and finishing at an another given *Person*. This is a more complex query as it not only requires computing the path length, but returning it and computing a weight. To compute this weight one must look for smaller sub-queries with paths of length three, formed by the two *Persons* at each step, a *Post* and a *Comment*.


==> query-specifications/interactive-complex-read-14-v2.yaml <==
workload: Interactive
operation: complex
number: 14v2
title: Trusted connection paths (v2)
description: |
  **This query is used in SNB Interactive v2.**

  Find a cheapest path between two given *Persons* with IDs `$person1Id` and `$person2Id` in the interaction subgraph. If there are multiple cheapest paths, any of them can be returned. Do not return any rows if there is no path between the *Persons*. The interaction subgraph is based on a projection of the *Person*-*knows*-*Person* graph. In this projection, only those *knows* edges are kept whose endpoint *Persons* have at least one interaction between them.
  An interaction is defined as a direct reply *Comment* (by one of the *Persons*) to a *Message* (by the other *Person*). The weights are defined as:
  $\max(\mathrm{round}( 40 - \sqrt{\textit{numInteractions}} ), 1)$

  **Note:** Interactions are counted both ways, e.g. if Alice *knows* Bob, Alice writes 2 reply *Comments* to Bob's *Messages*
  and Bob writes 3 reply *Comments* to Alice's *Messages*, their total number of interactions is 5 and the weight of the knows edge is 38.

  **Remark:** Determinism is ensured by using square root followed by rounding.
  For all integers between 1 and $\numprint{100000}$, the square root's fractional part is more than 10e-5 from 0.5, where the rounding could be non-deterministic based on floating point inaccuracies. As 10e-5 is significantly larger than the machine epsilon of IEEE 754 floats (both 32- and 64-bit), the floating point inaccuracies have no chance to affect the derived integer edge weights.
parameters:
  - name: person1Id
    type: ID
    description: |
      `(b)` There are no paths between the two *Persons*

      `(b)` There is a 4-hop path between the two *Persons*
  - name: person2Id
    type: ID
result:
  - name: personIdsInPath
    type: '[ID]'
    description: Identifiers representing an ordered sequence of the *Persons* in the path
    category: calculated
  - name: pathWeight
    type: 64-bit Integer
    category: calculated
choke_points: [3.3, 5.3, 7.6, 7.7, 7.8, 8.1, 8.2, 8.3, 8.6]
relevance: |
  This query tests the performance of cheapest path (weighted shortest path) computation.


==> query-specifications/interactive-short-read-01.yaml <==
workload: Interactive
operation: short
number: 1
title: Profile of a person
description: |
  Given a start *Person* with ID `$personId`, retrieve their first name, last name, birthday, IP address, browser, and city of residence.
parameters:
  - name: personId
    type: ID
result:
  - name: person.firstName
    type: String
  - name: person.lastName
    type: String
  - name: person.birthday
    type: Date
  - name: person.locationIP
    type: String
  - name: person.browserUsed
    type: String
  - name: city.id
    type: ID
  - name: person.gender
    type: String
  - name: person.creationDate
    type: DateTime


==> query-specifications/interactive-short-read-02.yaml <==
workload: Interactive
operation: short
number: 2
title: Recent messages of a person
description: |
  Given a start *Person* with ID `$personId`, retrieve the last 10 *Messages* created by that user. For each *Message*, return that *Message*, the original *Post* in its conversation (`post`), and the author of that *Post* (`originalPoster`). If any of the *Messages* is a *Post*, then the original *Post* (`post`) will be the same *Message*, i.e. that *Message* will appear twice in that result.
parameters:
  - name: personId
    type: ID
result:
  - name: message.id
    type: ID
  - name: message.content or message.imageFile (for photos)
    type: Text
  - name: message.creationDate
    type: DateTime
  - name: post.id
    type: ID
  - name: originalPoster.id
    type: ID
  - name: originalPoster.firstName
    type: String
  - name: originalPoster.lastName
    type: String
sort:
  - name: message.creationDate
    direction: desc
  - name: message.id
    direction: desc
limit: 10


==> query-specifications/interactive-short-read-03.yaml <==
workload: Interactive
operation: short
number: 3
title: Friends of a person
description: |
  Given a start *Person* with ID `$personId`, retrieve all of their friends, and the date at which they became friends.
parameters:
  - name: personId
    type: ID
result:
  - name: friend.id
    type: ID
  - name: friend.firstName
    type: String
  - name: friend.lastName
    type: String
  - name: knows.creationDate
    type: DateTime
sort:
  - name: knows.creationDate
    direction: desc
  - name: friend.id
    direction: asc


==> query-specifications/interactive-short-read-04.yaml <==
workload: Interactive
operation: short
number: 4
title: Content of a message
description: |
  Given a *Message* with ID `$messageId`, retrieve its content and creation date.
parameters:
  - name: messageId
    type: ID
result:
  - name: message.creationDate
    type: DateTime
    description: "`messageCreationDate`"
  - name: message.content or message.imageFile (for photos)
    type: Text
    description: "`messageContent`"


==> query-specifications/interactive-short-read-05.yaml <==
workload: Interactive
operation: short
number: 5
title: Creator of a message
description: |
  Given a *Message* with ID `$messageId`, retrieve its author.
parameters:
  - name: messageId
    type: ID
result:
  - name: person.id
    type: ID
  - name: person.firstName
    type: String
  - name: person.lastName
    type: String


==> query-specifications/interactive-short-read-06.yaml <==
workload: Interactive
operation: short
number: 6
title: Forum of a message
description: |
  Given a *Message* with ID `$messageId`, retrieve the *Forum* that contains it and the *Person* that moderates that *Forum*. Since *Comments* are not directly contained in *Forums*, for *Comments*, return the *Forum* containing the original *Post* in the thread which the *Comment* is replying to.
parameters:
  - name: messageId
    type: ID
result:
  - name: forum.id
    type: ID
  - name: forum.title
    type: Long String
  - name: moderator.id
    type: ID
  - name: moderator.firstName
    type: String
  - name: moderator.lastName
    type: String


==> query-specifications/interactive-short-read-07.yaml <==
workload: Interactive
operation: short
number: 7
title: Replies of a message
description: |
  Given a *Message* with ID `$messageId`, retrieve the (1-hop) *Comments* that reply to it.

  In addition, return a boolean flag `knows` indicating if the author of the reply (`replyAuthor`) knows the author of the original message (`messageAuthor`).
  If author is same as original author, return `False` for `knows` flag.
parameters:
  - name: messageId
    type: ID
result:
  - name: comment.id
    type: ID
  - name: comment.content
    type: Text
  - name: comment.creationDate
    type: DateTime
  - name: replyAuthor.id
    type: ID
  - name: replyAuthor.firstName
    type: String
  - name: replyAuthor.lastName
    type: String
  - name: knows
    type: Boolean
    category: calculated
    description: "`True` if the *knows* edge exists between the `replyAuthor` and the `messageAuthor` nodes, `False` otherwise (including the case when the two nodes are the same)"
sort:
  - name: comment.creationDate
    direction: desc
  - name: replyAuthor.id
    direction: asc


==> requirements.txt <==
pyyaml
Jinja2


==> templates/choke-points-queries.csv <==
{% for choke_point in choke_points -%}
    {{- choke_point -}},
{%- endfor %}
{% for query in queries -%}
    {%- if query_choke_point[query.0] -%}
        {% for choke_point in choke_points -%}
            {% if choke_point in query_choke_point[query.0] %}x{% else %}{% endif %},
        {%- endfor %}
    {%- endif %}
{% endfor -%}

